A Nonlinear Elasticity Model of Macromolecular Conformational Change Induced by Electrostatic Forces

In this paper we propose a nonlinear elasticity model of macromolecular conformational change (deformation) induced by electrostatic forces generated by an implicit solvation model. The Poisson-Boltzmann equation for the electrostatic potential is analyzed in a domain varying with the elastic deformation of molecules, and a new continuous model of the electrostatic forces is developed to ensure solvability of the nonlinear elasticity equations. We derive the estimates of electrostatic forces corresponding to four types of perturbations to an electrostatic potential field, and establish the existance of an equilibrium configuration using a fixed-point argument, under the assumption that the change in the ionic strength and charges due to the additional molecules causing the deformation are sufficiently small. The results are valid for elastic models with arbitrarily complex dielectric interfaces and cavities, and can be generalized to large elastic deformation caused by high ionic strength, large charges, and strong external fields by using continuation methods.

==> abs-arxiv.txt <==
In this paper we propose a nonlinear elasticity model of macromolecular 
conformational change (deformation) induced by electrostatic forces generated 
by an implicit solvation model.  The Poisson-Boltzmann equation for the
electrostatic potential is analyzed in a domain varying with the elastic 
deformation of molecules, and a new continuous model of the electrostatic 
forces is developed to ensure solvability of the nonlinear elasticity 
equations. We derive the estimates of electrostatic forces corresponding to 
four types of perturbations to an electrostatic potential field, and establish
the existance of an equilibrium configuration using a fixed-point argument,
under the assumption that the change in the ionic strength and charges due to
the additional molecules causing the deformation are sufficiently small.  The
results are valid for elastic models with arbitrarily complex dielectric 
interfaces and cavities, and can be generalized to large elastic deformation 
caused by high ionic strength, large charges, and strong external fields by 
using continuation methods.

